Effective Pre-Training Objectives for Transformer-based Autoencoders

In this paper, we study trade-offs between efficiency, cost and accuracy when pre-training Transformer encoders with different pre-training objectives. For this purpose, we analyze features of common objectives and combine them to create new effective pre-training approaches. Specifically, we designed light token generators based on a straightforward statistical approach, which can replace ELECTRA computationally heavy generators, thus highly reducing cost. Our experiments also show that (i) there are more efficient alternatives to BERT's MLM, and (ii) it is possible to efficiently pre-train Transformer-based models using lighter generators without a significant drop in performance.

==> [EMNLP 2022] Effective Pretraining Objectives for Transformer-based Autoencoders/csvs/mrpc_crts.csv <==
steps,acc_avg,acc_std,acc_std_top,acc_std_down
10000,71.3,0.8999999999999999,72.2,70.39999999999999
20000,72.7,1.2,73.9,71.5
30000,73.4,0.6,74.0,72.80000000000001
40000,76.4,0.3,76.7,76.10000000000001
50000,78.8,0.2,79.0,78.6
60000,79.7,0.8,80.5,78.9
70000,81.3,2.1,83.39999999999999,79.2
80000,81.5,1.3,82.8,80.2
90000,81.39999999999999,0.3,81.69999999999999,81.1
100000,82.19999999999999,0.7000000000000001,82.89999999999999,81.49999999999999
110000,82.6,0.2,82.8,82.39999999999999
120000,82.1,0.7000000000000001,82.8,81.39999999999999
130000,81.5,1.3,82.8,80.2
140000,82.8,0.5,83.3,82.3
150000,82.69999999999999,0.5,83.19999999999999,82.19999999999999
160000,83.3,0.6,83.89999999999999,82.7
170000,83.6,1.4000000000000001,85.0,82.19999999999999
180000,82.89999999999999,0.5,83.39999999999999,82.39999999999999
190000,84.2,0.1,84.3,84.10000000000001
200000,83.7,0.7000000000000001,84.4,83.0207139,84.7,0.8,85.5,83.9
210000,83.7,0.5,84.2,83.2
220000,83.7,0.8,84.5,82.9


==> [EMNLP 2022] Effective Pretraining Objectives for Transformer-based Autoencoders/csvs/mrpc_rts.csv <==
steps,acc_avg,acc_std,acc_std_top,acc_std_down
10000,70.1,0.2,70.3,69.89999999999999
20000,70.8,0.6,71.39999999999999,70.2
30000,75.0,0.3,75.3,74.7
40000,76.8,0.6,77.39999999999999,76.2
50000,77.0,0.8999999999999999,77.9,76.1
60000,76.8,1.6,78.39999999999999,75.2
70000,76.8,2.4,79.2,74.39999999999999
80000,78.7,0.5,79.2,78.2
90000,79.2,0.7000000000000001,79.9,78.5
100000,79.4,0.8,80.2,78.60000000000001
110000,79.7,1.3,81.0,78.4
120000,79.10000000000001,1.3,80.4,77.80000000000001
130000,79.5,2.1,81.6,77.4
140000,80.2,0.1,80.3,80.10000000000001
150000,79.2,0.5,79.7,78.7
160000,81.5,1.5,83.0,80.0
170000,80.4,0.7000000000000001,81.10000000000001,79.7
180000,80.60000000000001,0.5,81.10000000000001,80.10000000000001
190000,81.0,0.4,81.4,80.6
200000,80.60000000000001,0.3,80.9,80.30000000000001
210000,80.80000000000001,0.8,81.60000000000001,80.00000000000001
220000,80.10000000000001,1.2,81.30000000000001,78.9

==> [EMNLP 2022] Effective Pretraining Objectives for Transformer-based Autoencoders/csvs/qnli_crts.csv <==
steps,acc_avg,acc_std,acc_std_top,acc_std_down
10000,79.9,0.2,80.10000000000001,79.7
20000,81.69999999999999,0.2,81.89999999999999,81.49999999999999
30000,83.5,0.3,83.8,83.2
40000,84.1,0.2,84.3,83.89999999999999
50000,84.2,0.1,84.3,84.10000000000001
60000,84.89999999999999,0.0,84.89999999999999,84.89999999999999
70000,85.2,0.1,85.3,85.10000000000001
80000,85.5,0.1,85.6,85.4
90000,85.7,0.2,85.9,85.5
100000,86.2,0.1,86.3,86.10000000000001
110000,86.1,0.1,86.19999999999999,86.0
120000,86.2,0.2,86.4,86.0
130000,86.1,0.2,86.3,85.89999999999999
140000,86.1,0.1,86.19999999999999,86.0
150000,86.2,0.1,86.3,86.10000000000001
160000,86.4,0.1,86.5,86.30000000000001
170000,86.6,0.1,86.69999999999999,86.5
180000,86.7,0.0,86.7,86.7
190000,86.7,0.2,86.9,86.5
200000,86.7,0.1,86.8,86.60000000000001
210000,86.9,0.1,87.0,86.80000000000001
220000,86.9,0.3,87.2,86.60000000000001

==> [EMNLP 2022] Effective Pretraining Objectives for Transformer-based Autoencoders/csvs/qnli_rts.csv <==
steps,acc_avg,acc_std,acc_std_top,acc_std_down
10000,77.7,0.4,78.10000000000001,77.3
20000,80.60000000000001,0.7000000000000001,81.30000000000001,79.9
30000,82.19999999999999,0.3,82.49999999999999,81.89999999999999
40000,83.89999999999999,0.1,83.99999999999999,83.8
50000,84.5,0.1,84.6,84.4
60000,85.1,0.2,85.3,84.89999999999999
70000,85.2,0.2,85.4,85.0
80000,85.7,0.2,85.9,85.5
90000,85.6,0.4,86.0,85.19999999999999
100000,85.5,0.2,85.7,85.3
110000,86.0,0.2,86.2,85.8
120000,86.1,0.2,86.3,85.89999999999999
130000,86.2,0.2,86.4,86.0
140000,86.5,0.2,86.7,86.3
150000,86.4,0.0,86.4,86.4
160000,86.5,0.5,87.0,86.0
170000,86.5,0.3,86.8,86.2
180000,86.7,0.5,87.2,86.2
190000,86.6,0.2,86.8,86.39999999999999
200000,86.9,0.3,87.2,86.60000000000001
210000,86.6,0.2,86.8,86.39999999999999
220000,86.9,0.2,87.10000000000001,86.7

==> [EMNLP 2022] Effective Pretraining Objectives for Transformer-based Autoencoders/csvs/trecqa_crts_topdown.csv <==
steps,map_avg,map_std,map_std_top,map_std_down
10000,74.8,0.5,75.3,74.3
20000,79.0,0.1,79.1,78.9
30000,77.9,1.8,79.7,76.1
40000,80.7,0.7,81.4,80.0
50000,81.5,1.9,83.4,79.6
60000,84.4,0.9,85.3,83.5
70000,83.7,2.1,85.8,81.6
80000,85.7,1.3,87.0,84.4
90000,85.2,0.8,86.0,84.4
100000,86.2,1.2,87.4,85.0
110000,86.9,0.5,87.4,86.4
120000,86.4,0.2,86.6,86.2
130000,86.4,0.5,86.9,85.9
140000,86.3,0.7,87.0,85.6
150000,86.7,1.1,87.8,85.6
160000,85.2,0.4,85.6,84.8
170000,84.6,0.7,85.3,83.9
180000,84.3,0.3,84.6,84.0
190000,84.2,1.1,85.3,83.1
200000,85.4,1.1,86.5,84.3


==> [EMNLP 2022] Effective Pretraining Objectives for Transformer-based Autoencoders/csvs/trecqa_rts_topdown.csv <==
steps,map_avg,map_std,map_std_top,map_std_down
10000,70.1,3.7,73.8,66.4
20000,77.6,2.2,79.8,75.4
30000,80.2,0.6,80.8,79.6
40000,81.2,1.3,82.5,79.9
50000,82.2,1.6,83.8,80.6
60000,82.2,1.7,83.9,80.5
70000,83.6,1.1,84.7,82.5
80000,83.4,1.4,84.8,82.0
90000,82.8,2.1,84.9,80.7
100000,82.8,2.9,85.7,79.9
110000,84.4,2.9,87.3,81.5
120000,84.0,0.9,84.9,83.1
130000,83.7,3.3,87.0,80.4
140000,85.2,2.9,88.1,82.3
150000,83.5,2.1,85.6,81.4
160000,82.4,1.7,84.1,80.7
170000,84.2,0.9,85.1,83.3
180000,84.4,1.1,85.5,83.3
190000,83.9,1.1,85.0,82.8
200000,84.3,2.4,86.7,81.9


==> [EMNLP 2022] Effective Pretraining Objectives for Transformer-based Autoencoders/csvs/wikiqa_crts_topdown.csv <==
steps,map_avg,map_std,map_std_top,map_std_down
10000,61.2,0.7,61.9,60.5
20000,67.1,1.8,68.9,65.3
30000,68.3,1.2,69.5,67.1
40000,70.2,1.2,71.4,69.0
50000,70.7,1.5,72.2,69.2
60000,71.1,0.5,71.6,70.6
70000,71.2,0.2,71.4,71.0
80000,72.0,1.1,73.1,70.9
90000,72.1,0.9,73.0,71.2
100000,72.8,0.7,73.5,72.1
110000,72.3,1.4,73.7,70.9
120000,73.6,1.9,75.5,71.7
130000,74.7,1.4,76.1,73.3
140000,73.9,1.2,75.1,72.7
150000,74.3,2.1,76.4,72.2
160000,73.8,1.7,75.5,72.1
170000,75.0,0.9,75.9,74.1
180000,76.2,0.4,76.6,75.8
190000,74.3,1.7,76.0,72.6
200000,75.0,1.4,76.4,73.6


==> [EMNLP 2022] Effective Pretraining Objectives for Transformer-based Autoencoders/csvs/wikiqa_rts_topdown.csv <==
steps,map_avg,map_std,map_std_top,map_std_down
10000,62.2,0.5,62.7,61.7
20000,64.6,1.6,66.2,63.0
30000,67.8,0.8,68.6,67.0
40000,70.2,1.9,72.1,68.3
50000,70.1,0.5,70.6,69.6
60000,72.1,1.4,73.5,70.7
70000,71.1,1.1,72.2,70.0
80000,70.9,0.5,71.4,70.4
90000,71.4,0.6,72.0,70.8
100000,72.2,1.0,73.2,71.2
110000,72.2,1.3,73.5,70.9
120000,72.8,0.4,73.2,72.4
130000,72.4,0.6,73.0,71.8
140000,72.4,0.3,72.7,72.1
150000,73.3,1.2,74.5,72.1
160000,72.1,1.7,73.8,70.4
170000,72.9,0.8,73.7,72.1
180000,72.0,1.0,73.0,71.0
190000,73.1,0.7,73.8,72.4
200000,72.2,0.6,72.8,71.6


==> csvs/mrpc_crts.csv <==
steps,acc_avg,acc_std,acc_std_top,acc_std_down
10000,71.3,0.8999999999999999,72.2,70.39999999999999
20000,72.7,1.2,73.9,71.5
30000,73.4,0.6,74.0,72.80000000000001
40000,76.4,0.3,76.7,76.10000000000001
50000,78.8,0.2,79.0,78.6
60000,79.7,0.8,80.5,78.9
70000,81.3,2.1,83.39999999999999,79.2
80000,81.5,1.3,82.8,80.2
90000,81.39999999999999,0.3,81.69999999999999,81.1
100000,82.19999999999999,0.7000000000000001,82.89999999999999,81.49999999999999
110000,82.6,0.2,82.8,82.39999999999999
120000,82.1,0.7000000000000001,82.8,81.39999999999999
130000,81.5,1.3,82.8,80.2
140000,82.8,0.5,83.3,82.3
150000,82.69999999999999,0.5,83.19999999999999,82.19999999999999
160000,83.3,0.6,83.89999999999999,82.7
170000,83.6,1.4000000000000001,85.0,82.19999999999999
180000,82.89999999999999,0.5,83.39999999999999,82.39999999999999
190000,84.2,0.1,84.3,84.10000000000001
200000,83.7,0.7000000000000001,84.4,83.0207139,84.7,0.8,85.5,83.9
210000,83.7,0.5,84.2,83.2
220000,83.7,0.8,84.5,82.9


==> csvs/mrpc_rts.csv <==
steps,acc_avg,acc_std,acc_std_top,acc_std_down
10000,70.1,0.2,70.3,69.89999999999999
20000,70.8,0.6,71.39999999999999,70.2
30000,75.0,0.3,75.3,74.7
40000,76.8,0.6,77.39999999999999,76.2
50000,77.0,0.8999999999999999,77.9,76.1
60000,76.8,1.6,78.39999999999999,75.2
70000,76.8,2.4,79.2,74.39999999999999
80000,78.7,0.5,79.2,78.2
90000,79.2,0.7000000000000001,79.9,78.5
100000,79.4,0.8,80.2,78.60000000000001
110000,79.7,1.3,81.0,78.4
120000,79.10000000000001,1.3,80.4,77.80000000000001
130000,79.5,2.1,81.6,77.4
140000,80.2,0.1,80.3,80.10000000000001
150000,79.2,0.5,79.7,78.7
160000,81.5,1.5,83.0,80.0
170000,80.4,0.7000000000000001,81.10000000000001,79.7
180000,80.60000000000001,0.5,81.10000000000001,80.10000000000001
190000,81.0,0.4,81.4,80.6
200000,80.60000000000001,0.3,80.9,80.30000000000001
210000,80.80000000000001,0.8,81.60000000000001,80.00000000000001
220000,80.10000000000001,1.2,81.30000000000001,78.9

==> csvs/qnli_crts.csv <==
steps,acc_avg,acc_std,acc_std_top,acc_std_down
10000,79.9,0.2,80.10000000000001,79.7
20000,81.69999999999999,0.2,81.89999999999999,81.49999999999999
30000,83.5,0.3,83.8,83.2
40000,84.1,0.2,84.3,83.89999999999999
50000,84.2,0.1,84.3,84.10000000000001
60000,84.89999999999999,0.0,84.89999999999999,84.89999999999999
70000,85.2,0.1,85.3,85.10000000000001
80000,85.5,0.1,85.6,85.4
90000,85.7,0.2,85.9,85.5
100000,86.2,0.1,86.3,86.10000000000001
110000,86.1,0.1,86.19999999999999,86.0
120000,86.2,0.2,86.4,86.0
130000,86.1,0.2,86.3,85.89999999999999
140000,86.1,0.1,86.19999999999999,86.0
150000,86.2,0.1,86.3,86.10000000000001
160000,86.4,0.1,86.5,86.30000000000001
170000,86.6,0.1,86.69999999999999,86.5
180000,86.7,0.0,86.7,86.7
190000,86.7,0.2,86.9,86.5
200000,86.7,0.1,86.8,86.60000000000001
210000,86.9,0.1,87.0,86.80000000000001
220000,86.9,0.3,87.2,86.60000000000001

==> csvs/qnli_rts.csv <==
steps,acc_avg,acc_std,acc_std_top,acc_std_down
10000,77.7,0.4,78.10000000000001,77.3
20000,80.60000000000001,0.7000000000000001,81.30000000000001,79.9
30000,82.19999999999999,0.3,82.49999999999999,81.89999999999999
40000,83.89999999999999,0.1,83.99999999999999,83.8
50000,84.5,0.1,84.6,84.4
60000,85.1,0.2,85.3,84.89999999999999
70000,85.2,0.2,85.4,85.0
80000,85.7,0.2,85.9,85.5
90000,85.6,0.4,86.0,85.19999999999999
100000,85.5,0.2,85.7,85.3
110000,86.0,0.2,86.2,85.8
120000,86.1,0.2,86.3,85.89999999999999
130000,86.2,0.2,86.4,86.0
140000,86.5,0.2,86.7,86.3
150000,86.4,0.0,86.4,86.4
160000,86.5,0.5,87.0,86.0
170000,86.5,0.3,86.8,86.2
180000,86.7,0.5,87.2,86.2
190000,86.6,0.2,86.8,86.39999999999999
200000,86.9,0.3,87.2,86.60000000000001
210000,86.6,0.2,86.8,86.39999999999999
220000,86.9,0.2,87.10000000000001,86.7

==> csvs/trecqa_crts_topdown.csv <==
steps,map_avg,map_std,map_std_top,map_std_down
10000,74.8,0.5,75.3,74.3
20000,79.0,0.1,79.1,78.9
30000,77.9,1.8,79.7,76.1
40000,80.7,0.7,81.4,80.0
50000,81.5,1.9,83.4,79.6
60000,84.4,0.9,85.3,83.5
70000,83.7,2.1,85.8,81.6
80000,85.7,1.3,87.0,84.4
90000,85.2,0.8,86.0,84.4
100000,86.2,1.2,87.4,85.0
110000,86.9,0.5,87.4,86.4
120000,86.4,0.2,86.6,86.2
130000,86.4,0.5,86.9,85.9
140000,86.3,0.7,87.0,85.6
150000,86.7,1.1,87.8,85.6
160000,85.2,0.4,85.6,84.8
170000,84.6,0.7,85.3,83.9
180000,84.3,0.3,84.6,84.0
190000,84.2,1.1,85.3,83.1
200000,85.4,1.1,86.5,84.3


==> csvs/trecqa_rts_topdown.csv <==
steps,map_avg,map_std,map_std_top,map_std_down
10000,70.1,3.7,73.8,66.4
20000,77.6,2.2,79.8,75.4
30000,80.2,0.6,80.8,79.6
40000,81.2,1.3,82.5,79.9
50000,82.2,1.6,83.8,80.6
60000,82.2,1.7,83.9,80.5
70000,83.6,1.1,84.7,82.5
80000,83.4,1.4,84.8,82.0
90000,82.8,2.1,84.9,80.7
100000,82.8,2.9,85.7,79.9
110000,84.4,2.9,87.3,81.5
120000,84.0,0.9,84.9,83.1
130000,83.7,3.3,87.0,80.4
140000,85.2,2.9,88.1,82.3
150000,83.5,2.1,85.6,81.4
160000,82.4,1.7,84.1,80.7
170000,84.2,0.9,85.1,83.3
180000,84.4,1.1,85.5,83.3
190000,83.9,1.1,85.0,82.8
200000,84.3,2.4,86.7,81.9


==> csvs/wikiqa_crts_topdown.csv <==
steps,map_avg,map_std,map_std_top,map_std_down
10000,61.2,0.7,61.9,60.5
20000,67.1,1.8,68.9,65.3
30000,68.3,1.2,69.5,67.1
40000,70.2,1.2,71.4,69.0
50000,70.7,1.5,72.2,69.2
60000,71.1,0.5,71.6,70.6
70000,71.2,0.2,71.4,71.0
80000,72.0,1.1,73.1,70.9
90000,72.1,0.9,73.0,71.2
100000,72.8,0.7,73.5,72.1
110000,72.3,1.4,73.7,70.9
120000,73.6,1.9,75.5,71.7
130000,74.7,1.4,76.1,73.3
140000,73.9,1.2,75.1,72.7
150000,74.3,2.1,76.4,72.2
160000,73.8,1.7,75.5,72.1
170000,75.0,0.9,75.9,74.1
180000,76.2,0.4,76.6,75.8
190000,74.3,1.7,76.0,72.6
200000,75.0,1.4,76.4,73.6


==> csvs/wikiqa_rts_topdown.csv <==
steps,map_avg,map_std,map_std_top,map_std_down
10000,62.2,0.5,62.7,61.7
20000,64.6,1.6,66.2,63.0
30000,67.8,0.8,68.6,67.0
40000,70.2,1.9,72.1,68.3
50000,70.1,0.5,70.6,69.6
60000,72.1,1.4,73.5,70.7
70000,71.1,1.1,72.2,70.0
80000,70.9,0.5,71.4,70.4
90000,71.4,0.6,72.0,70.8
100000,72.2,1.0,73.2,71.2
110000,72.2,1.3,73.5,70.9
120000,72.8,0.4,73.2,72.4
130000,72.4,0.6,73.0,71.8
140000,72.4,0.3,72.7,72.1
150000,73.3,1.2,74.5,72.1
160000,72.1,1.7,73.8,70.4
170000,72.9,0.8,73.7,72.1
180000,72.0,1.0,73.0,71.0
190000,73.1,0.7,73.8,72.4
200000,72.2,0.6,72.8,71.6

